Length spectra of flat metrics coming from q-differentials

When geometric structures on surfaces are determined by the lengths of curves, it is natural to ask: which curves' lengths do we really need to know? It is a result of Duchin--Leininger--Rafi that any flat metric induced by a unit-norm quadratic differential is determined by its marked simple length spectrum. We generalize the notion of simple curves to that of q-simple curves, for any positive integer q, and show that the lengths of q-simple curves suffice to determine a non-positively curved Euclidean cone metric induced by a q-differential.

==> arXiv Submission/alphaBetaUpdated.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'alphaBetaUpdated.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{472.13094015bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.72049558)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{alphaBetaUpdated.pdf}}%
    \put(0.31577797,0.55934376){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\alpha$}}}%
    \put(0.38274015,0.00599427){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$D_{\alpha}^{n}(\beta, p)$}}}%
    \put(0.57471964,0.51064377){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$p$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{alphaBetaUpdated.pdf}}%
    \put(0.08929809,0.63334605){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$A$}}}%
  \end{picture}%
\endgroup%


==> arXiv Submission/axisOfAlphaUpdated.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'axisOfAlphaUpdated.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{459.88605347bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.89684402)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{axisOfAlphaUpdated.pdf}}%
    \put(0.29935504,0.49168674){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\widetilde{\alpha}$}}}%
    \put(0.90916993,0.46870821){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a^+$}}}%
    \put(0.07840767,0.47047585){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$a^-$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{axisOfAlphaUpdated.pdf}}%
    \put(0.49378876,0.39800508){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\widetilde{p}$}}}%
    \put(0.3930368,0.72323972){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$H^+$}}}%
    \put(0.61398418,0.16998744){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$H^-$}}}%
    \put(0.49202117,0.87701914){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S^+$}}}%
    \put(0.49025363,0.00383502){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S^-$}}}%
  \end{picture}%
\endgroup%


==> arXiv Submission/embeddedDiagonal.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'embeddedDiagonal.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{472.13094201bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.71604014)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{embeddedDiagonal.pdf}}%
    \put(0.65677793,0.59944178){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\leq \frac{\pi}{k}$}}}%
    \put(1.07272327,0.63068518){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.01953018\unitlength}\raggedright \end{minipage}}}%
    \put(1.04900807,0.59441491){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.01395011\unitlength}\raggedright \end{minipage}}}%
    \put(0.07808059,0.58791856){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A'$}}}%
    \put(0.86393306,0.69672942){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\delta_k^{'}$}}}%
    \put(0.52029898,0.54279951){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.3626628,0.53640234){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$c_0$}}}%
    \put(0.41009315,0.27077241){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$c_k$}}}%
    \put(0.2761721,0.27495744){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$c_k^0$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{embeddedDiagonal.pdf}}%
    \put(-0.00208631,0.2034405){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{k} \geq$}}}%
  \end{picture}%
\endgroup%


==> arXiv Submission/geodConvexUpdated.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'geodConvexUpdated.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{465.59112549bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.86315773)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{geodConvexUpdated.pdf}}%
    \put(0.39347444,0.46296515){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\widetilde{\alpha}$}}}%
    \put(0.90852103,0.44201407){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A^+$}}}%
    \put(0.07920878,0.44550593){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$A^-$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{geodConvexUpdated.pdf}}%
    \put(0.49124602,0.38963652){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\widetilde{p}$}}}%
    \put(0.41442552,0.71437768){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$H^+$}}}%
    \put(0.58552569,0.15742903){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$H^-$}}}%
    \put(0.50172151,0.84357576){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S^+$}}}%
    \put(0.49124597,0.00378803){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S^-$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{geodConvexUpdated.pdf}}%
    \put(0.25729265,0.38265284){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$x_0^-$}}}%
    \put(0.72079387,0.38463065){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$x_1^-$}}}%
    \put(0.76269593,0.49113179){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$x_1^+$}}}%
    \put(0.22495245,0.49462365){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$x_0^+$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{geodConvexUpdated.pdf}}%
  \end{picture}%
\endgroup%


==> arXiv Submission/immersedSegment.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'immersedSegment.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{335.40906627bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.54425951)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{immersedSegment.pdf}}%
    \put(0.04545537,0.51707722){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$A'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{immersedSegment.pdf}}%
  \end{picture}%
\endgroup%


==> arXiv Submission/liftedCylinder.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'liftedCylinder.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{480.27706107bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70389516)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{liftedCylinder.pdf}}%
    \put(0.64529301,0.59190628){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\leq \frac{\pi}{k}$}}}%
    \put(0.09371755,0.57794669){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A'$}}}%
    \put(0.86624092,0.68491198){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\delta_k^{'}$}}}%
    \put(0.37347288,0.52730423){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$c_0$}}}%
    \put(0.49287768,0.27294996){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$c_k$}}}%
    \put(0.28844919,0.27029382){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$c_k^0$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{liftedCylinder.pdf}}%
    \put(-0.002074,0.20042997){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{k} \geq $}}}%
    \put(0.39046843,0.19397516){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\sigma_k'$}}}%
  \end{picture}%
\endgroup%


==> arXiv Submission/newLiftedTriangle.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'newLiftedTriangle.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{534.75184937bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.26364919)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{newLiftedTriangle.pdf}}%
    \put(0.57953669,0.17863955){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\alpha_2$}}}%
    \put(0.20634813,0.07071128){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_1$}}}%
    \put(0.70874661,0.07755185){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\alpha_3$}}}%
    \put(0.33801107,0.15771749){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\widetilde{\delta_n^{'}}$}}}%
    \put(0.44573481,0.00529232){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\widetilde{\gamma_n^{'}}$}}}%
    \put(0.6810473,0.15771749){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\widetilde{\sigma_n^{'}}$}}}%
    \put(0.582889,0.24659981){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$c_k^0$}}}%
    \put(0.06453782,0.05264489){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$c_0$}}}%
    \put(0.8091977,0.05417406){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c_k$}}}%
  \end{picture}%
\endgroup%


==> arXiv Submission/qeven.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'qeven.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{335.12251427bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.01020423)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{qeven.pdf}}%
    \put(0.02969068,0.72987105){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A'$}}}%
    \put(0.85073188,0.98299869){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\delta_n^{'}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{qeven.pdf}}%
  \end{picture}%
\endgroup%


==> arXiv Submission/shadedRegion.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'shadedRegion.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{462.38266602bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.7940838)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{shadedRegion.pdf}}%
    \put(0.49089608,0.35101149){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\widetilde{p}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{shadedRegion.pdf}}%
    \put(0.25531934,0.3439794){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$x_0^-$}}}%
    \put(0.72203675,0.34597094){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$x_1^-$}}}%
    \put(0.76246117,0.43906386){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$x_1^+$}}}%
    \put(0.21887423,0.44315844){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$x_0^+$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{shadedRegion.pdf}}%
    \put(0.07975841,0.40512424){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$A^-$}}}%
    \put(0.90788626,0.40632282){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A^+$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{shadedRegion.pdf}}%
  \end{picture}%
\endgroup%

